Obscured AGN at z < 1.5: X-ray to Far-Infrared SEDs and Host Galaxy Morphologies in the GOODS Fields

We present an analysis of spectral energy distributions (SEDs), galaxy light profiles, and visual morphological classifications for 194 X-ray luminous AGN (intrinsic absorption-corrected log10 LX(0.5 to 7 keV) less than 42.5, with a maximum of 45.2 ergs per second) at redshift z less than 1.5 in the GOODS fields. We generate X-ray to far-infrared SEDs normalized at 1 micron for all AGN and sort them according to their emission slopes in the ultraviolet and infrared. We visually classify their host galaxy morphologies and compute their bulge-to-total light ratios using the software Galaxy Shapes of Light (galight). Most (94 percent) GOODS AGN exhibit obscured SEDs, defined by diminished ultraviolet and/or mid-infrared emission, while only 6 percent show unobscured, quasar-like SEDs. Secular processes appear to play a large role in stimulating AGN emission, as only around one-third of galaxies are undergoing interactions. We also describe the morphological identification of a population of suspected post-merger spheroid galaxies with obscured ultraviolet and infrared SEDs, and distinguish them from the host galaxies of AGN with less obscuration in the ultraviolet or infrared.

==> jarvis_25_machine_readable_0121.csv <==
cdf_id,cdf_xra,cdf_xdec,spec_z,0.5_7_lx,galight_filter,bulge/total_ratio,chisq,bic,ps_ratio,classification,sub-classification
11,52.937355,-27.761025,0.731,42.8712,f814w,0.69,11100.64,11225.64,3.01,1,0
20,52.948756,-27.808147,1.37,43.4698,f814w,0.05,7176.47,7380.81,58.99,1,0
28,52.956351,-27.721986,1.32,44.276,f814w,0.3,3014.96,3204.91,14.44,2,1
32,52.95998,-27.869995,1.374,43.2148,f115w,0.09,5.87,38626.01,0.02,4,0
37,52.962412,-27.687808,0.664,43.4143,f814w,0.54,3207.25,3391.58,4.19,4,0
44,52.967355,-27.804338,1.236,43.0748,f814w,0.32,10952.59,11070.21,0.01,2,0
45,52.967626,-27.696263,0.857,43.519,f814w,0.12,3859.93,4051.61,1.04,1,1
50,52.96884,-27.778324,0.67,42.8353,f814w,0.02,17466.49,17687.75,5.64,1,1
63,52.980677,-27.913371,0.737,43.8148,f814w,0.12,42203.04,42437.29,5.9,1,0
70,52.984836,-27.858715,0.56,42.9044,f814w,0.78,26768.84,26962.19,0.01,2,0
77,52.990482,-27.702572,0.665,42.85,f814w,0.75,7170.98,7349.13,0.01,4,0
79,52.992092,-27.809391,0.735,43.218,f814w,0.33,20386.47,20801.15,0.34,1,3
89,53.001562,-27.722141,1.037,43.8781,f814w,0.55,2072.55,2166.83,0.11,4,0
105,53.009612,-27.87604,1.437,43.1511,f814w,0.92,1892.66,2046.81,0.99,4,0
119,53.01528,-27.767692,0.574,43.4521,f814w,0.47,19853.53,20119.68,0.24,2,0
123,53.016917,-27.719084,0.608,42.6848,f814w,0.11,21998.29,22023.2,0.01,1,1
129,53.019771,-27.770774,1.221,44.1248,f814w,0.32,7438.6,7518.05,0.06,1,1
131,53.020116,-27.690915,0.72,44.6748,f814w,0.06,2538.24,2636.1,0.22,3,2
150,53.026852,-27.765194,1.329,43.9548,f125w,0.8,3530.8,3631.36,0.02,2,1
158,53.029008,-27.936531,0.777,42.9231,f814w,0.06,21855.5,21975.9,0.1,3,1
162,53.030514,-27.855585,0.034,43.7848,f115w,0.59,8.78,141813.27,1.36,1,0
169,53.033222,-27.710843,0.545,42.5904,f125w,0.45,18758.56,19018.39,0,2,1
174,53.035535,-27.780029,0.31,43.0848,f814w,0.46,145599.43,145897.06,0.01,1,0
175,53.036121,-27.792852,0.543,44.1133,f814w,0.55,17035.54,17180.97,2.19,3,2
182,53.038188,-27.706939,0.734,42.8248,f814w,0.28,5140.96,5250.94,0.1,4,0
184,53.038494,-27.862018,1.352,42.6034,f115w,0.19,25.59,212038.33,0.11,1,0
207,53.045507,-27.728675,0.998,43.0114,f125w,,,,,1,0
224,53.050825,-27.758323,0.676,42.6548,f814w,0.7,7562.71,7679.2,0,4,0
225,53.050973,-27.772385,1.034,43.3506,f814w,0.44,6163.28,6268.03,0.09,3,2
240,53.054999,-27.924576,1.185,44.3148,f814w,0.15,9734.55,9849.9,0,1,0
241,53.055055,-27.964644,0.623,43.045,f125w,,,,,2,0
242,53.055176,-27.711378,0.605,43.744,f814w,0.97,24494.77,24968.58,0.02,3,2
244,53.056212,-27.831396,0.731,42.7548,f814w,0.87,2047.44,2209.63,0.09,1,0
247,53.057608,-27.757047,1.327,43.5048,f125w,0.3,8589.47,8699.36,0.03,1,1
249,53.057811,-27.71363,0.735,43.3248,f814w,0.17,25319.2,25667.44,0.08,1,0
272,53.062429,-27.857476,0.675,43.0261,f115w,0.49,71.68,2829469.28,0,2,0
290,53.067365,-27.828226,0.664,43.6448,f115w,0.26,34.21,1794290.52,0.7,1,1
306,53.071454,-27.717589,0.569,43.1133,f814w,0.03,5562.47,5730.9,4.45,4,0
308,53.071521,-27.872429,1.097,44.1248,f115w,0.16,133.36,1360618.13,0.06,1,1
332,53.076835,-27.765534,0.735,43.5948,f125w,0,11688.63,11973.21,22056.6,1,0
340,53.079152,-27.79872,0.666,42.8643,f115w,0.61,1.41,4687.63,0.12,4,0
350,53.080793,-27.681038,0.761,43.2048,f814w,0.74,18656.31,18848.09,0.09,3,1
355,53.082573,-27.689614,0.229,43.2948,f814w,0.38,55013.38,55222.17,0.02,2,0
358,53.083579,-27.74644,0.481,44.5748,f814w,0.25,1285.42,1457.16,4.92,4,0
359,53.083875,-27.73948,1.217,42.6348,f814w,0.07,9904.05,10017.93,0.31,1,0
367,53.08534,-27.792292,0.604,43.3648,f125w,0.53,8684.6,8861.21,0.09,1,0
373,53.087015,-27.89509,1.044,44.5648,f115w,0.26,3.44,32568.52,0.08,1,0
376,53.087313,-27.894277,1.437,43.9948,f115w,0.25,2.16,12237.55,0.02,1,0
382,53.089103,-27.708647,0.736,43.0048,f814w,0.04,16679.61,16129.9,1.35,1,0
388,53.091593,-27.782198,0.668,43.6148,f814w,0.22,25363.01,25169.9,0,3,2
402,53.094093,-27.74052,0.738,43.7748,f814w,0.26,33278.13,33474.69,0.03,1,1
413,53.096464,-27.765173,1.223,42.549,f814w,0.11,10791.82,10909.41,0.42,1,1
421,53.098376,-27.766976,1.033,44.6848,f814w,0.26,5271.65,5379.73,0.22,2,0
428,53.101059,-27.690714,0.534,42.8278,f814w,0.55,23220.26,23346.21,0.07,4,1
439,53.103463,-27.933335,1.049,43.6282,f115w,0.19,6.29,7787.63,0.07,3,1
443,53.104007,-27.835535,1.036,43.0548,f115w,0.7,1.4,7574.27,0.53,4,0
444,53.104124,-27.683727,0.733,43.248,f814w,0.74,6425.39,6536.99,0.02,4,0
447,53.104591,-27.845318,1.043,43.0348,f115w,0.72,1.69,18144.28,11.9,4,0
448,53.104826,-27.913804,1.09,43.5348,f115w,0.6,9.22,126317.36,0.01,2,0
461,53.107261,-27.729697,1.217,42.5032,f125w,,,,,2,1
468,53.10791,-27.657522,0.784,42.7346,f814w,0.09,15131.2,15251.19,0.38,3,1
476,53.109562,-27.760086,1.222,43.4148,f125w,0.39,2296.15,2390.64,0.6,2,0
479,53.110406,-27.676587,1.031,44.3941,f814w,0.4,19025.38,19370.83,1395.25,1,0
488,53.111539,-27.695956,0.734,43.1133,f814w,0.35,12330.86,12447.65,0.27,2,0
495,53.112525,-27.684756,0.734,44.4869,f814w,0,5902.21,6104.38,12576.91,5,0
501,53.114034,-27.701207,0.735,42.5048,f814w,0.42,16217.57,16696.37,0.03,2,0
507,53.115101,-27.695854,0.668,43.6517,f814w,0.59,4876.49,4983.96,0.01,4,0
509,53.115528,-27.844656,1.097,43.8548,f115w,0.21,24.33,356508.36,0.1,1,0
532,53.120768,-27.958422,0.619,43.1133,f814w,0.43,34205.53,34334.3,0.32,1,0
557,53.124917,-27.758309,1.209,44.1133,f125w,0.03,3425.79,3611.54,24.58,5,0
560,53.125271,-27.756561,0.96,43.1511,f814w,0.02,4875.55,5138.97,30.77,3,2
567,53.125902,-27.751285,0.738,43.6282,f814w,0.91,3517.85,3620.33,0.91,5,0
584,53.130936,-27.957335,0.617,42.5343,f814w,0.49,19267.73,19602.34,0.16,3,1
595,53.133453,-27.747696,0.895,43.5448,f814w,0.32,6494.72,6605.9,0.36,1,0
612,53.137499,-27.687971,1.042,42.7054,f814w,0.31,22174.83,22372.88,0,1,0
613,53.137575,-27.763181,0.952,43.276,f814w,0.09,23146.91,23336.67,0.18,1,0
621,53.138684,-27.71006,1.213,43.7048,f814w,0.09,2372.81,2472.03,0.82,1,0
652,53.145607,-27.919722,0.839,43.3272,f125w,0.4,8131.36,8236.39,0.88,1,1
669,53.149331,-27.683265,0.735,43.1048,f814w,0.3,8442.05,8554.47,0.09,4,0
691,53.152951,-27.735139,0.666,43.218,f115w,0.44,5.34,167378.96,0.49,2,0
704,53.156049,-27.666719,0.664,43.1133,f814w,0.26,4661.09,4854.38,9.63,4,0
719,53.160594,-27.897071,0.66,42.7709,f125w,0.59,7704.41,7970.69,5.09,4,0
729,53.161998,-27.988317,1.156,44.0261,f814w,0.36,7874.9,8076.38,3.9,2,0
730,53.162117,-27.950134,0.298,43.5032,f814w,0.74,114288.62,114576,0.03,3,2
733,53.162703,-27.744261,0.679,44.1748,f814w,0.83,841.13,930.17,0.33,4,0
735,53.162839,-27.767166,1.216,43.8914,f115w,0.54,42.8,508829.5,38.77,3,1
736,53.163142,-27.868456,1.074,43.7848,f814w,0.14,0.49,404.23,4.71,4,0
757,53.169754,-27.918123,0.978,42.5048,f814w,0.05,22136.4,22126.54,0.01,1,0
762,53.170563,-27.741041,1.298,43.1748,f115w,0.44,4.27,28133.94,0.07,1,0
771,53.173832,-27.724521,0.798,43.3548,f125w,0.07,7196.2,7524.84,1.02,1,0
786,53.178105,-27.861813,0.129,42.9107,f125w,0.07,4102.08,4325.7,0.32,1,0
790,53.179173,-27.969205,0.67,43.1348,f814w,0.15,16420.66,16611.19,0.14,1,0
806,53.183544,-27.915116,0.908,43.8848,f125w,0.44,853.06,990.26,0.54,4,0
814,53.185203,-27.827824,1.016,43.6847,f814w,0.69,1975.13,2071.01,0.12,4,0
826,53.188615,-27.904132,1.378,43.4648,f125w,0.1,4264.68,4576.67,4.14,4,0
840,53.193049,-27.775558,1.22,44.0148,f115w,0.72,1.63,11305.73,0.01,4,0
845,53.195858,-27.729568,1.178,43.4248,f814w,0.19,15785.26,15906.78,0.12,2,0
848,53.196506,-27.863225,1.114,42.5904,f814w,0.1,8280.67,8421.56,1.69,1,3
855,53.199525,-27.709118,0.979,44.3506,f814w,0.13,13840.56,14044.38,1.37,1,3
858,53.200716,-27.882431,0.667,42.898,f814w,0.51,25054.28,25179.16,0.08,4,1
861,53.202383,-27.826237,1.12,43.8248,f814w,0.14,3758.09,3926.8,0.27,1,0
868,53.20515,-27.893656,1.183,43.8248,f125w,0.5,2399.07,2495.28,0.35,4,0
881,53.21429,-27.79639,1.299,43.7248,f125w,0.02,3436.01,3686.65,4.22,4,0
888,53.216029,-27.708162,1.027,42.7879,f814w,0.47,5898.62,6004.86,0.23,3,1
894,53.218191,-27.765736,1.114,43.6248,f115w,0.01,5.86,181432.05,0.07,3,2
895,53.219223,-27.710795,0.979,43.5048,f814w,0.31,7904.33,8015.81,0.03,3,1
898,53.220305,-27.855487,1.22,43.7346,f814w,0.33,10505.03,10619.02,0.12,1,0
904,53.227251,-27.750408,1.161,43.5904,f814w,0.44,3911.38,4100.97,2.31,3,1
911,53.23299,-27.820158,0.832,43.3848,f814w,0.37,7377.83,7491.66,0.04,4,0
931,53.246085,-27.727637,0.733,43.276,f814w,0.46,28292.94,28490.08,0.32,3,2
937,53.249008,-27.773955,0.424,42.85,f125w,,,,,2,0
941,53.252455,-27.962423,0.512,43.218,f814w,0.5,5008.15,5175.75,0,3,1
947,53.256179,-27.695038,0.981,43.898,f814w,0.43,3969.66,4073.54,0.39,4,0
948,53.25639,-27.761767,0.622,43.1133,f814w,0.36,22828.28,23124.92,1.57,1,0
953,53.260992,-27.759734,1.13,42.7795,f814w,0.31,5817.75,5926.94,0.16,3,1
958,53.263662,-27.885052,1.346,42.9044,f125w,0.12,14498.17,14800.16,2.1,4,1
959,53.26516,-27.755171,1.257,43.8427,f814w,0.6,3833.98,3934.05,0.32,3,2
964,53.26593,-27.840577,0.89,43.2448,f814w,0.33,5083.86,5254.8,0.72,3,2
976,53.280119,-27.802304,0.531,43.6148,f814w,0.35,21111.05,21228.42,0.18,1,0
981,53.284121,-27.84249,0.733,43.5748,f814w,0.18,19470.87,19592.44,0.1,2,0
984,53.287042,-27.693825,1.334,45.2148,f814w,0.57,1957.16,2073.17,10.94,4,0
985,53.288522,-27.747128,0.786,42.975,f814w,0.14,9836.09,10044.43,3.59,2,0
986,53.289622,-27.767582,0.52,43.0261,f814w,0,23291.04,24014.73,8.18,1,1
988,53.292521,-27.811629,1.029,43.7621,f814w,0.54,5038.63,5234.12,2.93,4,0
995,53.302231,-27.875268,0.679,44.045,f814w,0.55,0.89,23788.87,0.22,1,1
1008,53.346379,-27.771003,0.834,43.9292,f814w,0.28,2053.92,2223.86,6.82,4,0
57,188.9713333,62.17694444,1.381,44.4698,f125w,0.11,1.69,10219.38,1.94,2,0
65,188.9834583,62.26547222,0.436,43.0719,f814w,0.4,1.35,6927.37,0.16,4,0
66,188.9837917,62.20538889,0.959,44.1858,f814w,0.59,1.03,22841.44,0.01,1,1
97,189.0238333,62.16741667,0.937,43.0013,f125w,0.49,1.57,3316.28,0.03,4,0
102,189.0275417,62.16422222,0.638,42.991,f125w,0.18,1.74,53779.23,0,1,1
110,189.0338333,62.17663889,0.679,42.6739,f814w,0.94,1.63,8778.08,0.04,4,0
121,189.0468333,62.15097222,1.14,43.7054,f814w,0.76,0.87,2367.37,0,4,0
124,189.0500417,62.19419444,0.275,42.7621,f814w,0.45,3.46,72860.87,0,1,0
140,189.06375,62.19291667,1.016,42.5343,f814w,0.63,1.09,8363.2,0.02,4,0
148,189.0711667,62.16977778,0.846,43.3023,f814w,0.79,0.91,3040.7,0.01,4,0
151,189.075,62.27633333,0.679,43.5904,f814w,0.72,7.42,27725.18,0.28,5,0
152,189.0774167,62.18744444,1.02,43.9469,f814w,0.36,2.81,41236.8,0.38,1,0
159,189.085375,62.21052778,1.334,43.0631,f125w,0.29,0.99,3789.76,0.03,1,0
164,189.0884167,62.18577778,1.014,43.5032,f814w,0.58,1.23,15278.4,0.06,1,1
181,189.102375,62.1865,0.748,42.7054,f814w,0.6,1.08,9889.77,0.05,4,0
194,189.1145833,62.17394444,0.761,43.1133,f814w,0.67,0.9,3907.83,0,4,0
202,189.1205417,62.1045,1.264,44.1511,f125w,0.22,4.29,34156.54,0,1,1
206,189.1220833,62.27047222,0.85,43.1858,f814w,0.86,3.05,59098.49,0.01,4,0
211,189.12525,62.15652778,0.954,43.248,f814w,0.5,1,1306.15,0.25,4,0
218,189.13275,62.29575,0.679,42.6282,f814w,0.11,3.65,55386.99,0.03,1,0
225,189.1385,62.14297222,0.934,43.4143,f814w,0.54,3.08,12308.63,0.09,2,1
231,189.1404167,62.16830556,1.016,42.6629,f814w,0.11,2.59,24434.61,0.04,1,1
239,189.1442083,62.32388889,0.871,44.0114,f814w,0.45,1.64,82103.52,0,1,1
243,189.1452917,62.2745,0.847,42.5032,f814w,0.07,3.86,33458.19,0.17,1,1
245,189.147,62.19769444,1.223,42.5904,f814w,0.45,0.91,1204.56,0.03,4,0
254,189.1526667,62.22963889,0.959,43.6739,f814w,0.05,6.66,7357.97,10.54,3,2
255,189.1531667,62.19894444,0.556,42.6847,f814w,0.87,1.11,2554.08,0.05,4,0
264,189.1604583,62.22752778,1.018,42.9231,f814w,0.83,1.92,9780.36,0.01,2,1
268,189.162875,62.16230556,0.943,43.1858,f814w,0.82,0.81,1456.34,0.05,4,0
271,189.1649167,62.20844444,0.943,42.5632,f814w,0.88,0.84,688.2,0.07,3,2
292,189.175875,62.26263889,0.858,43.0675,f814w,0.17,13.49,315896.49,0.09,1,0
317,189.1909167,62.13169444,1.434,42.8122,f125w,0.17,1.45,3921.95,0.47,3,2
322,189.1930833,62.23461111,0.961,44.1858,f814w,0.55,1.58,18242.4,0.07,3,2
348,189.2094583,62.3345,1.012,43.1133,f814w,0.52,1.13,3020.93,0.2,4,0
353,189.213625,62.18105556,1.226,43.5904,f115w,0.36,14.33,103617.92,0.03,3,1
368,189.2229167,62.3385,1.024,43.0631,f814w,0.63,1.02,1060.57,0.04,4,0
383,189.2310417,62.21983333,0.955,42.8278,f814w,0.69,1.21,7658.21,0.02,4,0
411,189.2452083,62.24305556,0.677,43.3023,f814w,0.74,10.42,123875.26,0.01,1,0
415,189.2492083,62.32616667,1.146,43.248,f814w,0.59,1.56,4031.06,0.49,4,0
431,189.2613333,62.26208333,0.512,43.6629,f814w,0.38,5.19,353795.28,0.1,1,0
440,189.2670417,62.132,1.253,43.8122,f814w,0.87,7.82,31118.97,0.25,1,0
455,189.2760833,62.36016667,0.904,43.7795,f814w,0.53,2.6,39567.78,0.2,2,0
459,189.278625,62.28394444,1.019,44.3023,f814w,0.47,7.81,79761.01,4.69,3,1
463,189.2812083,62.36327778,1.45,44.5632,f125w,0.97,1.27,2903.04,0.11,2,0
467,189.2826667,62.26825,0.936,42.6847,f814w,0.14,6.84,97014.52,0.03,1,0
478,189.2894583,62.14366667,0.907,42.577,f814w,0.75,1.48,35810.2,0.01,4,1
493,189.3006667,62.29833333,1.249,43.3023,f814w,0.81,1.76,6659.37,0.03,2,1
497,189.307375,62.24013889,0.475,42.577,f814w,0.15,3.01,31867.94,0.17,1,0
511,189.3164167,62.20372222,1.021,43.7621,f814w,0.33,1.35,44744.58,0,1,1
517,189.3195,62.29258333,1.146,44.3272,f814w,0.38,1.33,5725.58,0.49,1,0
532,189.334625,62.23147222,0.85,42.9527,f814w,0.4,1.55,22867.43,0.01,1,1
533,189.334625,62.36644444,0.945,42.7346,f814w,0.52,0.96,7751.37,0,4,0
537,189.340875,62.17658333,0.979,43.248,f814w,0.51,4.9,52061.1,0.02,1,1
546,189.35,62.21780556,1.143,43.8848,f814w,0.42,1.05,2673.08,0.09,4,0
547,189.3510833,62.23327778,0.474,42.9352,f814w,0.27,1,5158.85,0.03,3,2
583,189.394,62.23227778,0.84,42.9962,f814w,0.22,3.16,72239.4,0,1,0
586,189.3962083,62.21855556,0.634,42.6629,f814w,0.17,1.65,13153.72,0.2,1,0
590,189.3999167,62.30144444,0.634,42.519,f125w,,,,0.03,4,0
593,189.4022083,62.22555556,0.853,42.549,f814w,0.6,3.82,16245.58,0.05,1,3
598,189.407875,62.21919444,1.241,43.577,f814w,0.49,1.01,3160.13,0.02,4,0
604,189.4135,62.34983333,0.837,44.0719,f814w,0.08,2.69,59767.86,3.94,3,1
606,189.4157917,62.22708333,0.839,42.549,f814w,0.87,1.57,23894.22,0,2,0
608,189.4206667,62.20011111,1.168,44.248,f814w,0.1,3.91,46139.31,0.75,3,1
620,189.4365833,62.27405556,1.28,42.8643,f814w,0.08,1.03,1491.72,0.12,1,0
633,189.462,62.26688889,1.17,42.8201,f814w,0.61,1.78,29672.45,0.04,2,0
635,189.4696667,62.2745,0.306,43.3941,f814w,0.6,13.52,503240.26,0.45,1,1
643,189.494625,62.27877778,0.819,42.7251,f814w,0.98,0.9,3244.95,0,4,0
648,189.5039167,62.22663889,0.443,43.7879,f814w,,,,,3,1
